Relational program synthesis with numerical reasoning

Program synthesis approaches struggle to learn programs with numerical values. An especially difficult problem is learning continuous values over multiple examples, such as intervals. To overcome this limitation, we introduce an inductive logic programming approach which combines relational learning with numerical reasoning. Our approach, which we call NUMSYNTH, uses satisfiability modulo theories solvers to efficiently learn programs with numerical values. Our approach can identify numerical values in linear arithmetic fragments, such as real difference logic, and from infinite domains, such as real numbers or integers. Our experiments on four diverse domains, including game playing and program synthesis, show that our approach can (i) learn programs with numerical values from linear arithmetical reasoning, and (ii) outperform existing approaches in terms of predictive accuracies and learning times.

==> figures/new_combine/Zendo/magicpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,50.0,0.0,0.7136163667000001,0.010793871713921302
2,65.96000000000001,3.8294240936319515,0.9024922209,0.0782704394011578
4,82.59,3.655276247350457,1.001149375,0.1126532303467333
8,76.505,3.67280130750963,503.0229015501,67.19765299734154
15,99.965,0.013017082793177016,2.4549342668,0.39228659386355724
30,93.11,1.4273674291428184,420.7429590583,90.93850450357013
60,50.135,0.163307821136786,600.0,0.0
120,50.005,0.008975274678557391,600.0,0.0
250,50.03,0.018559214542766277,600.0,0.0
500,50.045,0.03023059524536179,600.0,0.0


==> figures/new_combine/Zendo/numericalpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,54.089999999999996,0.33080709383768286,0.9839130376,0.015216429814346424
2,65.22,5.035773139361136,1.0142755375,0.024737352196704757
4,85.055,3.866648347657754,1.0382100334,0.02139868204393492
8,92.34,1.9872202808054376,3.1132925666,0.42493819048481984
15,99.965,0.013017082793177016,1.5008876542,0.0765294135836823
30,98.38,0.451737386837383,4.327892733300001,0.8185357213777701
60,98.48,0.648468280728604,12.4367619586,3.360726417127293
120,99.74,0.16829207415152458,73.3001172333,27.307331503451323
250,99.83,0.08273115763994024,170.4905827416,48.68877017228716
500,99.865,0.05112620550059333,472.8713136916,62.55110801804154


==> figures/new_combine/pharma/magicpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,50.0,0.0,0.6314304999,0.02062936716040221
2,65.665,3.487485961739965,0.9340126291,0.14770772409766028
4,81.96,2.5188709992993106,1.2864021417,0.24745026637244208
8,80.03,2.908074964645856,2.2659353627,0.39496257071518875
15,78.94500000000001,1.6061245627631475,5.471912146,0.5688312976714746
30,71.56,2.5920476676000983,125.9915505751,79.00149088925451
60,67.28,3.3868389063812554,10.227201025,0.12984420354023457
120,54.615,1.7094029172004277,17.5908640958,0.14463561232702069
250,50.375,0.375,44.7369379291,0.6102271570370897
500,50.0,0.0,151.4446539877,5.0941735350178625


==> figures/new_combine/pharma/numericalpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,73.42,0.31589379368529674,0.7567190959,0.020612632918041735
2,74.075,0.708921324580129,0.9803973625,0.1360564107237415
4,81.815,2.823148852689926,1.1013422875,0.14508316559416706
8,90.475,1.1900105041553197,1.4313262956,0.21079201461682698
15,94.18,1.0539660546926752,3.0396596918,0.21908747027943495
30,97.345,0.9930718335884204,3.8007070916,0.056688029162571985
60,99.27,0.12892719737209135,5.5592962209,0.4320853430806257
120,99.115,0.26226047272807906,8.2942968375,0.07431746116678954
250,99.62,0.0583095189484531,22.6438775791,1.1905781967247786
500,99.715,0.08368260140422196,78.5754311165,6.365860631265818


==> pharmaexamples/197numericalpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,58.53,3.6563354453453645,0.4500893958,0.0080875566756148
2,64.28,4.098151344746121,0.4568826541,0.014092753977832332
4,79.68,2.158152502077233,0.7241277916000001,0.08616856795455323
8,90.44,0.6299382685805183,0.6996102459,0.06790379048564837
15,92.38,1.0522515542080866,1.3059453499,0.11315108058596185
30,98.99000000000001,0.20787282436891902,2.2259759125,0.03625450885958935
60,99.03,0.19238272040677504,4.0772284749,0.072846566668128


==> pharmaexamples/numericalpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,56.315,3.3699657927706683,0.45040910829999997,0.005449824911676452
2,69.81,2.3860450773426534,0.44341975840000003,0.008036605888848039
4,76.06,1.628202826568129,0.7092513664,0.10706195799870483
8,87.08500000000001,2.044505509353735,1.1475759291,0.1594403123923108
15,92.875,2.139694292806023,2.1611167126,0.12533985327962396
30,98.615,0.37889092537738783,4.0227266042,0.18153821095149197
60,98.78,0.5110555525359036,7.3973544292,0.24421805175947867


==> pharmaexamples/pharma2__aleph.csv <==
xs,acc_av,acc_std,time_av,time_std
1,50.0,0.0,0.1612913665,0.0026655724176792303
2,78.87,4.200384902997977,0.1811444792,0.015520079663895741
4,81.305,3.5857081278009484,0.1902263042,0.014941660230659352
8,75.98,2.7975505158779326,1.2243636166999998,0.49200976328062074
15,77.715,1.544741078627742,4.756627175,1.0316486977505064
30,78.415,0.8021516204697359,8.654708316699999,1.0504382713061307
60,83.255,0.8062757317168583,21.2218246582,2.358895384310913
120,79.295,0.49376388869355053,100.2735267873,7.741980782071028
250,80.74000000000001,0.30503187447289015,320.4049233208,17.55349203507391
500,50.0,0.0,600.4184371626,0.022619813385454768


==> pharmaexamples/pharma2__magicpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,59.375,3.8288760317705064,0.5040569041,0.010523391243497802
2,72.85499999999999,3.266806544624275,120.4270688999,79.928822229435
4,78.17999999999999,2.0424141488825307,61.5103037917,59.83277427850351
8,79.925,1.0151696628861828,62.2715046164,59.74874515337967
15,77.245,1.8472118629617624,242.5465594668,97.28663767917412
30,74.575,2.335941994142834,66.045338925,59.32848368927827
60,68.565,2.574695774908821,11.1222747083,0.5239684305332031
120,62.805,2.4451590495871183,35.6771617084,2.9965500842956403
250,51.985,0.6344310662142716,558.7441669792,29.048278449204172
500,50.0,0.0,600.0,0.0


==> pharmaexamples/pharma2__numericalpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,73.975,0.15868382260191338,0.4350733042,0.008407128193295388
2,74.96000000000001,1.3254097898805162,0.4902944085,0.017824536706582374
4,77.415,2.1054829216437096,0.7153780375000001,0.09511008404138419
8,87.705,2.2880905430802634,0.9366306081,0.10939506373545374
15,93.355,1.5357128276109715,1.5729019876,0.045606592582899855
30,95.925,0.8401802055379408,1.8686353792000001,0.14372309683522616
60,98.585,0.3659121023779705,3.4726079334,0.0773886531379013
120,99.605,0.11437025642865184,7.054646725,0.07316735492081503
250,99.825,0.05974482776311717,22.095371279200002,0.5103959815963811
500,99.855,0.038333333333333955,88.1429176999,6.993570329523388


==> zendoexamples/197numericalpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,59.175,4.152310267255513,1.3153005291,0.04134642064826019
2,73.005,6.8779335155586105,1.3047228166,0.046518158750820694
4,83.985,5.3621204864410785,1.8251680289,0.3738496373747503
8,94.71000000000001,0.8290824915397612,2.9315440959,0.5944768050312869
15,98.015,0.6886399639869873,4.9959186459,0.7089605140446059
30,98.455,0.4033505505967067,12.783313004,4.76400527754752
60,89.755,6.62655201946432,128.0190531042,78.67504656338976


==> zendoexamples/26_7_zendo_1__aleph.csv <==
xs,acc_av,acc_std,time_av,time_std
1,50.0,0.0,69.5434292126,20.906633340846888
2,70.155,6.022658373915034,50.3870626375,20.264286329341843
4,99.92,0.016996731711976097,51.0376470373,14.98340151908574
8,95.405,2.3099476906054237,44.3634386126,16.06891378607764
15,98.15,0.32719345280056533,32.8069327915,12.057903356910288
30,98.325,0.6230413754764254,45.993916758299996,15.095276146225965
60,99.725,0.10626225419530111,74.2391828998,16.146742830073077
120,99.485,0.18394594616655993,49.2618006541,12.568000848392808
250,99.805,0.05890199015690787,65.4011844665,18.140651030473318
500,99.905,0.03609401304617926,72.5822517375,18.06478084778135


==> zendoexamples/26_7_zendo_1__magicpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,50.0,0.0,1.6399972084,0.061433380862011104
2,63.015,3.697544605695935,14.841440933400001,9.302814925766077
4,76.885,4.064712986997566,241.54545390410001,97.8589943327226
8,97.535,1.0110514329152593,62.3273583919,60.03212261631009
15,88.47,1.5435025105259788,363.48028261670004,97.74011850072117
30,86.185,1.1007838116542226,602.0301723418,0.5950522042839431
60,61.995,5.6471450505739815,600.7107822792,0.6220474945190898
120,57.165,3.9565771542809287,600.0,0.0
250,50.05,0.03248931448269652,600.0,0.0
500,50.0,0.0,600.0,0.0


==> zendoexamples/26_7_zendo_1__numericalpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,57.56,2.273101161164828,1.2190863582,0.025573404040236017
2,61.93,4.736314788712611,1.4533193125,0.057314304574173254
4,68.505,4.104262350830469,1.5670700291,0.18652673353929808
8,93.76,1.783672864874299,3.5096009542999997,0.5389869990350125
15,98.03,0.2890789972769843,2.6053813748,0.6250794975461359
30,99.99,0.006666666666666287,1.6092464667,0.09206703009097303
60,84.365,7.501892538997521,187.4659730583,90.03479676622831
120,99.685,0.20535200131589756,47.6923818167,20.09234558572354
250,99.9,0.047726070210921276,210.12817387500002,60.976013691023624
500,89.89,6.648720846064218,413.425985175,77.35494839571989


==> zendoexamples/2__aleph.csv <==
xs,acc_av,acc_std,time_av,time_std
1,50.0,0.0,23.6312778126,6.734620163419599
2,80.03,6.87965276901547,33.4899456708,7.023356644507068
4,88.535,4.62969311437954,21.8642456082,6.790161489897632
8,97.315,0.4125833249175253,22.5845631208,6.894123904291352
15,98.49,0.4501110973970762,24.3119564959,6.29415898108643
30,98.545,0.3899038342976376,17.4366269874,5.621319119586136
60,99.205,0.3060909450909423,20.294892879,6.40263744661745


==> zendoexamples/2__magicpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,50.0,0.0,0.8392947834,0.009766602270809116
2,71.655,6.335712053291423,0.9739774042,0.06942422934842296
4,88.02,3.4300971803531546,61.0721313292,59.881013157355945
8,94.59,1.9140242654911364,137.7237327209,78.76612124672803
15,93.775,1.3680937670918447,344.5776353167,94.6663246247402
30,94.34,1.0694962469416247,412.10651325419997,89.8835962197276
60,51.485,0.20950338103874783,600.0,0.0


==> zendoexamples/aleph.csv <==
xs,acc_av,acc_std,time_av,time_std
1,50.0,0.0,31.6706081042,6.814482729884798
2,76.0,6.9674401484492305,23.3290954627,7.842540708505071
4,96.86,0.08781293248213015,42.1616513583,6.482678832968023
8,85.07,3.044769650108563,33.9303555375,5.721768625723424
15,91.575,2.0359170742771764,39.2543136332,11.540872937945096
30,92.675,0.8182043347070055,80.7339613458,14.827553365456833
60,93.9,0.4292111627418621,144.154285471,24.057201690293912


==> zendoexamples/magicpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,50.0,0.0,0.8056875584,0.009381626831554184
2,77.405,6.067222730926124,1.1986951001,0.11506600240936261
4,92.4,2.9121965745616984,1.4205596251000001,0.14692597592752757
8,89.15,3.101442316801079,303.2423506208,100.53697583011314
15,95.2,1.2482877161224581,164.4760182125,84.40448804159303
30,88.355,1.2006121124011884,602.2469522914,0.3494593726964935
60,59.815,5.62643586611947,600.1476210165999,0.1476210165999987


==> zendoexamples/numericalpopper.csv <==
xs,acc_av,acc_std,time_av,time_std
1,60.265,4.450349861402908,2.0503565873,0.07332451789081565
2,65.29,5.796803716992092,1.7802263918,0.06224048132048657
4,83.945,6.6548956499039935,2.1353553041,0.04991442995009977
8,95.395,1.7335168172116346,3.0863064917,0.7904630707045543
15,97.105,0.20061710351368842,4.6635897626,1.4329265842803105
30,98.45,0.40933550488023285,29.9186045292,6.76532085485983
60,94.52,4.9393836772527715,258.8160166251,53.13505891433129


==> zendoexamples/zendo_1__aleph.csv <==
xs,acc_av,acc_std,time_av,time_std
1,50.0,0.0,69.5434292126,20.906633340846888
2,70.155,6.022658373915034,50.3870626375,20.264286329341843
4,99.92,0.016996731711976097,51.0376470373,14.98340151908574
8,95.405,2.3099476906054237,44.3634386126,16.06891378607764
15,98.15,0.32719345280056533,32.8069327915,12.057903356910288
30,98.325,0.6230413754764254,45.993916758299996,15.095276146225965
60,99.725,0.10626225419530111,74.2391828998,16.146742830073077
120,99.485,0.18394594616655993,49.2618006541,12.568000848392808
250,99.805,0.05890199015690787,65.4011844665,18.140651030473318
500,99.905,0.03609401304617926,72.5822517375,18.06478084778135

